The dynamics of z~1 clusters of galaxies from the GCLASS survey

We constrain the internal dynamics of a stack of 10 clusters from the GCLASS survey at 0.87<z<1.34. We determine the stack cluster mass profile M(r) using the MAMPOSSt algorithm of Mamon et al., the velocity anisotropy profile beta(r) from the inversion of the Jeans equation, and the pseudo-phase-space density profiles Q(r) and Qr(r), obtained from the ratio between the mass density profile and the third power of the (total and, respectively, radial) velocity dispersion profiles of cluster galaxies. Several M(r) models are statistically acceptable for the stack cluster (Burkert, Einasto, Hernquist, NFW). The total mass distribution has a concentration c=r200/r-2=4.0-0.6+1.0, in agreement with theoretical expectations, and is less concentrated than the cluster stellar-mass distribution. The stack cluster beta(r) is similar for passive and star-forming galaxies and indicates isotropic galaxy orbits near the cluster center and increasingly radially elongated with increasing cluster-centric distance. Q(r) and Qr(r) are almost power-law relations with slopes similar to those predicted from numerical simulations of dark matter halos. Combined with results obtained for lower-z clusters we determine the dynamical evolution of galaxy clusters, and compare it with theoretical predictions. We discuss possible physical mechanisms responsible for the differential evolution of total and stellar mass concentrations, and of passive and star-forming galaxy orbits [abridged].

==> abstract_arXiv.txt <==
We constrain the internal dynamics of a stack of 10 clusters from the
GCLASS survey at 0.87<z<1.34.  We determine the stack cluster mass
profile M(r) using the MAMPOSSt algorithm of Mamon et al., the
velocity anisotropy profile beta(r) from the inversion of the Jeans
equation, and the pseudo-phase-space density profiles Q(r) and Qr(r),
obtained from the ratio between the mass density profile and the third
power of the (total and, respectively, radial) velocity dispersion
profiles of cluster galaxies.  Several M(r) models are statistically
acceptable for the stack cluster (Burkert, Einasto, Hernquist, NFW).
The total mass distribution has a concentration
c=r200/r-2=4.0-0.6+1.0, in agreement with theoretical expectations,
and is less concentrated than the cluster stellar-mass
distribution. The stack cluster beta(r) is similar for passive and
star-forming galaxies and indicates isotropic galaxy orbits near the
cluster center and increasingly radially elongated with increasing
cluster-centric distance. Q(r) and Qr(r) are almost power-law
relations with slopes similar to those predicted from numerical
simulations of dark matter halos. Combined with results obtained for
lower-z clusters we determine the dynamical evolution of galaxy
clusters, and compare it with theoretical predictions. We discuss
possible physical mechanisms responsible for the differential
evolution of total and stellar mass concentrations, and of passive and
star-forming galaxy orbits [abridged].

